Vectorizing string entries for data processing on tables: when are larger language models better?

There are increasingly efficient data processing pipelines that work on vectors of numbers, for instance most machine learning models, or vector databases for fast similarity search. These require converting the data to numbers. While this conversion is easy for simple numerical and categorical entries, databases are strife with text entries, such as names or descriptions. In the age of large language models, what's the best strategies to vectorize tables entries, baring in mind that larger models entail more operational complexity? We study the benefits of language models in 14 analytical tasks on tables while varying the training size, as well as for a fuzzy join benchmark. We introduce a simple characterization of a column that reveals two settings: 1) a dirty categories setting, where strings share much similarities across entries, and conversely 2) a diverse entries setting. For dirty categories, pretrained language models bring little-to-no benefit compared to simpler string models. For diverse entries, we show that larger language models improve data processing. For these we investigate the complexity-performance tradeoffs and show that they reflect those of classic text embedding: larger models tend to perform better, but it is useful to fine tune them for embedding purposes.

==> features_per_dataset.csv <==
,dataset,numeric,high_card_cat,low_card_cat,datetime
27,adult,"age, fnlwgt, educational-num, capital-gain, capital-loss, hours-per-week",native-country,"workclass, education, marital-status, occupation, relationship, race, gender",
15,agora,Price,"Vendor, Category, Item, Origin, Destination, name",,
26,beer_profile_and_ratings,"ABV, Min IBU, Max IBU, Astringency, Body, Alcohol, Bitter, Sweet, Sour, Salty, Fruits, Hoppy, Spices, Malty, number_of_reviews","Name, Style, Brewery, Beer Name (Full), Description",,
20,bikewale,"km_driven, model_year","bike_name, color, url","city_posted, fuel_type, owner_type",
14,building_permits,"PROCESSING_TIME, STREET_NUMBER, REPORTED_COST, COMMUNITY_AREA, CENSUS_TRACT, WARD, XCOORDINATE, YCOORDINATE, LATITUDE, LONGITUDE, Boundaries - ZIP Codes, Community Areas, Zip Codes, Census Tracts, Wards, :@computed_region_awaf_s7ux","STREET_NAME, name","PERMIT_TYPE, REVIEW_TYPE, STREET DIRECTION, SUFFIX","APPLICATION_START_DATE, ISSUE_DATE"
8,clear_corpus,"Google_WC, Sentence_Count, Paragraphs, Flesch-Reading-Ease, Flesch-Kincaid-Grade-Level, Automated_Readability_Index, SMOG_Readability, New_Dale-Chall_Readability_Formula, CAREC, CAREC_M, CML2RI","Author, name, Pub_Year","Categ, Lexile_Band, Location, MPAA_Max",
9,company_employees,year_founded,"name, domain, industry, locality, linkedin_url",,
24,employee-remuneration-and-expenses-earning-over-75000,"Year, Expenses","Name, Title",Department,
4,employee_salary,year_first_hired,"department, department_name, division, employee_position_title","gender, assignment_category",date_first_hired
6,fifa_footballplayers_22,"overall, age, height, weight, international_reputation","name, player_positions, club_name, league_name, nationality_name","preferred_foot, work_rate, body_type",
21,goodreads,"PageCount, NumberofRatings","Title, Description, FirstAuthor, NumberofReviews, Publisher, PublishDate","Format, Language",
0,journal_jcr_cls,%_of_OA_Gold,"name, ISSN, eISSN, Category",,
7,jp_anime,"episodes, favorites, members","name, genres, studios","type, Source, Rating",
17,kickstarter,"ID, goal, pledged, backers, usd pledged","name, category","main_category, currency, country","deadline, launched"
18,medical_charge,"Provider_Id, Provider_Zip_Code, Total_Discharges, Average_Covered_Charges, Average_Medicare_Payments","DRG_Definition, Provider_Name, Provider_Street_Address, Provider_City, Provider_State, Hospital_Referral_Region_(HRR)_Description",,
2,michelin,,"name, Location, Cuisine, Facilities and Services",,
1,movies,"budget, popularity, release_date, vote_average, vote_count","original_language, production_companies, production_countries, name",genres,
5,museums,"Zip_Code, Locale_Code, Region_Code","name, Cite, State",Museum_Type,
23,nfl_contract,"draft_year, rnd, pick, g, year_signed, gtd","tm, player, search_key, signing_tm",pos,
16,public,"ID_TYPE, CPV, LOTS_NUMBER, VALUE_EURO_FIN_1, VALUE_EURO_FIN_2, NUMBER_AWARDS, ID_AWARD","name, CAE_ADDRESS, CAE_TOWN, CAE_POSTAL_CODE, ISO_COUNTRY_CODE, WIN_NAME, WIN_TOWN, WIN_COUNTRY_CODE","XSD_VERSION, CAE_TYPE, TYPE_OF_CONTRACT, B_FRA_AGREEMENT, B_FRA_CONTRACT, TOP_TYPE, CRIT_CODE","DT_DISPATCH, DT_AWARD"
25,ramen_ratings,,"Brand, Variety, Country",Style,
3,spotify,"danceability, energy, key, loudness, speechiness, acousticness, instrumentalness, liveness, valence, tempo, duration_ms, time_signature, chorus_hit, sections","name, artist",mode,
19,traffic_violations,"latitude, longitude, year","seqid, description, location, search_reason_for_stop, state, make, model, charge, driver_city, driver_state, dl_state, geolocation","agency, subagency, accident, belts, personal_injury, property_damage, fatal, commercial_license, hazmat, commercial_vehicle, alcohol, work_zone, search_conducted, search_outcome, vehicletype, color, article, race, gender, arrest_type","date_of_stop, time_of_stop"
12,us_accidents_counts,,"name, County, State, Airport_Code, Zipcode",Timezone,
11,us_accidents_severity,"Distance(mi), Temperature(F), Humidity(%), Pressure(in), Visibility(mi)","County, Zipcode, Airport_Code, State, name","Timezone, Nearby_POI",
10,us_presidential,,"state, state_po, name","candidate, party",
13,wine_review,price,"country, designation, province, title, variety, winery, name",,
22,zomato,votes,"name, location, rest_type, dish_liked, cuisines, approx_cost(for two people)","online_order, book_table, listed_in(type)",


==> figures/model_analysis_edited_comma.csv <==
,Model,Parameters,Model type,Finetuned,ROC-AUC Gain (%),Mean Rank
0,meta-llama/Llama-2-7b-hf,7.0B,Decoder,No,4.0,10.71
1,mistralai/Mistral-7B-v0.1,7.0B,Decoder,No,3.93,11.07
2,huggyllama/llama-7b,7.0B,Decoder,No,3.75,11.93
3,intfloat/e5-large-v2,335.1M,Encoder,Yes,3.74,9.93
4,BAAI/bge-large-en-v1.5,335.1M,Encoder,Yes,3.17,13.14
5,intfloat/e5-large,335.1M,Encoder,Yes,3.14,12.71
6,OpenAI/Ada-002,Unknown,Unknown,Yes,2.86,15.86
7,EleutherAI/pythia-6.9b,6.9B,Decoder,No,2.81,17.79
8,llmrails/ember-v1,335.1M,Encoder,Yes,2.81,18.21
9,thenlper/gte-large,335.1M,Encoder,Yes,2.74,16.36
10,sentence-t5-large,334.9M,Encoder*,Yes,2.66,21.0
11,all-mpnet-base-v2,109.5M,Encoder,Yes,2.46,20.29
12,intfloat/multilingual-e5-large,559.9M,Encoder,Yes,2.4,18.64
13,msmarco-bert-co-condensor,109.5M,Encoder,Yes,2.29,19.57
14,nthakur/contriever-base-msmarco,109.5M,Encoder,Yes,1.96,25.21
15,jinaai/jina-embedding-l-en-v1,334.9M,Encoder,Yes,1.96,25.36
16,TaylorAI/gte-tiny,22.7M,Encoder,Yes,1.86,23.36
17,roberta-base,125M,Encoder,No,1.74,29.36
18,bert-base-cased,109M,Encoder,No,1.7,29.29
19,bert-large-cased,335M,Encoder,No,1.68,29.14
20,all-MiniLM-L12-v2,33.4M,Encoder,Yes,1.54,26.36
21,microsoft/deberta-v3-large,304M,Encoder,No,1.53,33.71
22,fasttext__30,Unknown,Word-model,No,1.53,36.21
23,roberta-large,125M,Encoder,No,1.37,28.43
24,all-distilroberta-v1,82.8M,Encoder,Yes,1.34,27.43
25,jinaai/jina-embedding-b-en-v1,109.6M,Encoder,Yes,1.28,29.5
26,microsoft/deberta-v3-base,86M,Encoder,No,1.19,36.14
27,TaylorAI/bge-micro-v2,17.4M,Encoder,Yes,1.11,31.0
28,TaylorAI/bge-micro,17.4M,Encoder,Yes,1.03,26.64
29,jinaai/jina-embedding-s-en-v1,35.3M,Encoder,Yes,1.02,29.86
30,gtr-t5-base,109.6M,Encoder*,Yes,0.99,32.5
31,paraphrase-multilingual-mpnet-base-v2,278.0M,Encoder,Yes,0.8,33.86
32,paraphrase-multilingual-MiniLM-L12-v2,117.7M,Encoder,Yes,0.46,36.14
33,MinHashEncoder (Skrub),Unknown,Ngram-based,,0.0,37.86


==> results_all_02_10_bert.csv <==
encoding,dim_reduction,model,dataset,features,accuracy
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,journal_jcr_cls,all,0.56
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,journal_jcr_cls,all,0.579
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,journal_jcr_cls,all,0.549
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,journal_jcr_cls,all,0.557
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,journal_jcr_cls,all,0.5635
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,journal_jcr_cls,all,0.56
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,journal_jcr_cls,all,0.5665
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,journal_jcr_cls,all,0.5425
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,journal_jcr_cls,all,0.557
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,journal_jcr_cls,all,0.5635
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,journal_jcr_cls,all,0.56
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,journal_jcr_cls,all,0.5675
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,journal_jcr_cls,all,0.5425
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,journal_jcr_cls,all,0.557
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,journal_jcr_cls,all,0.5635
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,journal_jcr_cls,all,0.56
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,journal_jcr_cls,all,0.5665
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,journal_jcr_cls,all,0.543
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,journal_jcr_cls,all,0.557
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,journal_jcr_cls,all,0.5635
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,journal_jcr_cls,text_only,0.5655
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,journal_jcr_cls,text_only,0.573
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,journal_jcr_cls,text_only,0.5445
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,journal_jcr_cls,text_only,0.557
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,journal_jcr_cls,text_only,0.5655
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,journal_jcr_cls,text_only,0.56
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,journal_jcr_cls,text_only,0.5665
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,journal_jcr_cls,text_only,0.5425
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,journal_jcr_cls,text_only,0.557
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,journal_jcr_cls,text_only,0.5635
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,journal_jcr_cls,text_only,0.56
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,journal_jcr_cls,text_only,0.5665
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,journal_jcr_cls,text_only,0.5425
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,journal_jcr_cls,text_only,0.557
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,journal_jcr_cls,text_only,0.5635
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,journal_jcr_cls,text_only,0.56
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,journal_jcr_cls,text_only,0.568
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,journal_jcr_cls,text_only,0.5425
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,journal_jcr_cls,text_only,0.557
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,journal_jcr_cls,text_only,0.5635
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,journal_jcr_cls,rest_only,0.56
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,journal_jcr_cls,rest_only,0.5665
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,journal_jcr_cls,rest_only,0.5425
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,journal_jcr_cls,rest_only,0.557
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,journal_jcr_cls,rest_only,0.5635
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,journal_jcr_cls,rest_only,0.56
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,journal_jcr_cls,rest_only,0.5665
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,journal_jcr_cls,rest_only,0.5425
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,journal_jcr_cls,rest_only,0.557
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,journal_jcr_cls,rest_only,0.5635
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,journal_jcr_cls,rest_only,0.56
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,journal_jcr_cls,rest_only,0.5665
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,journal_jcr_cls,rest_only,0.5425
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,journal_jcr_cls,rest_only,0.557
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,journal_jcr_cls,rest_only,0.5635
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,journal_jcr_cls,rest_only,0.56
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,journal_jcr_cls,rest_only,0.5665
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,journal_jcr_cls,rest_only,0.5425
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,journal_jcr_cls,rest_only,0.557
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,journal_jcr_cls,rest_only,0.5635
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,movies,all,0.782
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,movies,all,0.776
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,movies,all,0.7715
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,movies,all,0.775
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,movies,all,0.776
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,movies,all,0.7845
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,movies,all,0.773
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,movies,all,0.784
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,movies,all,0.777
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,movies,all,0.7685
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,movies,all,0.785
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,movies,all,0.779
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,movies,all,0.7755
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,movies,all,0.7765
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,movies,all,0.781
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,movies,all,0.7825
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,movies,all,0.772
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,movies,all,0.7715
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,movies,all,0.7755
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,movies,all,0.7635
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,movies,text_only,0.5195
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,movies,text_only,0.5215
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,movies,text_only,0.542
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,movies,text_only,0.543
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,movies,text_only,0.515
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,movies,text_only,0.5195
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,movies,text_only,0.522
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,movies,text_only,0.5225
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,movies,text_only,0.536
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,movies,text_only,0.532
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,movies,text_only,0.5195
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,movies,text_only,0.523
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,movies,text_only,0.5335
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,movies,text_only,0.547
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,movies,text_only,0.5005
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,movies,text_only,0.5195
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,movies,text_only,0.5215
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,movies,text_only,0.5225
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,movies,text_only,0.536
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,movies,text_only,0.5285
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,movies,rest_only,0.788
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,movies,rest_only,0.7865
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,movies,rest_only,0.784
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,movies,rest_only,0.786
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,movies,rest_only,0.7855
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,movies,rest_only,0.788
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,movies,rest_only,0.7865
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,movies,rest_only,0.784
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,movies,rest_only,0.786
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,movies,rest_only,0.7855
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,movies,rest_only,0.788
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,movies,rest_only,0.7865
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,movies,rest_only,0.784
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,movies,rest_only,0.786
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,movies,rest_only,0.7855
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,movies,rest_only,0.788
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,movies,rest_only,0.7865
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,movies,rest_only,0.784
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,movies,rest_only,0.786
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,movies,rest_only,0.7855
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,michelin,all,0.733
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,michelin,all,0.7445
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,michelin,all,0.7465
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,michelin,all,0.743
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,michelin,all,0.7595
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,michelin,all,0.752
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,michelin,all,0.758
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,michelin,all,0.7425
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,michelin,all,0.7555
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,michelin,all,0.764
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,michelin,all,0.743
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,michelin,all,0.755
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,michelin,all,0.746
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,michelin,all,0.744
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,michelin,all,0.758
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,michelin,all,0.76
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,michelin,all,0.7555
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,michelin,all,0.749
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,michelin,all,0.7525
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,michelin,all,0.7615
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,michelin,text_only,0.5625
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,michelin,text_only,0.565
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,michelin,text_only,0.5485
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,michelin,text_only,0.569
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,michelin,text_only,0.591
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,michelin,text_only,0.543
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,michelin,text_only,0.57
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,michelin,text_only,0.549
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,michelin,text_only,0.5675
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,michelin,text_only,0.577
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,michelin,text_only,0.568
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,michelin,text_only,0.582
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,michelin,text_only,0.555
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,michelin,text_only,0.578
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,michelin,text_only,0.595
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,michelin,text_only,0.5465
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,michelin,text_only,0.559
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,michelin,text_only,0.484
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,michelin,text_only,0.55
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,michelin,text_only,0.5595
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,michelin,rest_only,0.7815
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,michelin,rest_only,0.773
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,michelin,rest_only,0.7665
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,michelin,rest_only,0.7705
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,michelin,rest_only,0.772
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,michelin,rest_only,0.7815
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,michelin,rest_only,0.773
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,michelin,rest_only,0.7665
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,michelin,rest_only,0.7705
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,michelin,rest_only,0.772
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,michelin,rest_only,0.7815
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,michelin,rest_only,0.773
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,michelin,rest_only,0.7665
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,michelin,rest_only,0.7705
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,michelin,rest_only,0.772
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,michelin,rest_only,0.7815
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,michelin,rest_only,0.773
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,michelin,rest_only,0.7665
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,michelin,rest_only,0.7705
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,michelin,rest_only,0.772
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,spotify,all,0.776
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,spotify,all,0.794
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,spotify,all,0.813
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,spotify,all,0.804
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,spotify,all,0.7955
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,spotify,all,0.783
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,spotify,all,0.7955
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,spotify,all,0.8145
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,spotify,all,0.8135
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,spotify,all,0.791
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,spotify,all,0.783
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,spotify,all,0.796
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,spotify,all,0.8165
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,spotify,all,0.804
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,spotify,all,0.802
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,spotify,all,0.7555
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,spotify,all,0.7805
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,spotify,all,0.7815
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,spotify,all,0.7785
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,spotify,all,0.761
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,spotify,text_only,0.696
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,spotify,text_only,0.7295
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,spotify,text_only,0.7315
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,spotify,text_only,0.719
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,spotify,text_only,0.7095
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,spotify,text_only,0.695
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,spotify,text_only,0.7165
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,spotify,text_only,0.7235
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,spotify,text_only,0.708
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,spotify,text_only,0.712
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,spotify,text_only,0.702
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,spotify,text_only,0.725
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,spotify,text_only,0.7315
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,spotify,text_only,0.721
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,spotify,text_only,0.7185
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,spotify,text_only,0.6365
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,spotify,text_only,0.638
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,spotify,text_only,0.637
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,spotify,text_only,0.646
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,spotify,text_only,0.65
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,spotify,rest_only,0.7415
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,spotify,rest_only,0.7465
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,spotify,rest_only,0.7475
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,spotify,rest_only,0.746
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,spotify,rest_only,0.732
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,spotify,rest_only,0.7415
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,spotify,rest_only,0.7465
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,spotify,rest_only,0.7475
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,spotify,rest_only,0.746
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,spotify,rest_only,0.732
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,spotify,rest_only,0.7415
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,spotify,rest_only,0.7465
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,spotify,rest_only,0.7475
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,spotify,rest_only,0.746
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,spotify,rest_only,0.732
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,spotify,rest_only,0.7415
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,spotify,rest_only,0.7465
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,spotify,rest_only,0.7475
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,spotify,rest_only,0.746
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,spotify,rest_only,0.732
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,employee_salary,all,0.898
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,employee_salary,all,0.8975
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,employee_salary,all,0.9135
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,employee_salary,all,0.9105
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,employee_salary,all,0.901
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,employee_salary,all,0.868
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,employee_salary,all,0.875
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,employee_salary,all,0.889
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,employee_salary,all,0.8805
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,employee_salary,all,0.8755
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,employee_salary,all,0.895
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,employee_salary,all,0.8925
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,employee_salary,all,0.9075
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,employee_salary,all,0.904
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,employee_salary,all,0.903
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,employee_salary,all,0.8705
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,employee_salary,all,0.884
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,employee_salary,all,0.8895
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,employee_salary,all,0.8755
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,employee_salary,all,0.8785
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,employee_salary,text_only,0.846
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,employee_salary,text_only,0.8415
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,employee_salary,text_only,0.857
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,employee_salary,text_only,0.8475
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,employee_salary,text_only,0.8475
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,employee_salary,text_only,0.8385
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,employee_salary,text_only,0.8455
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,employee_salary,text_only,0.8595
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,employee_salary,text_only,0.835
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,employee_salary,text_only,0.8495
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,employee_salary,text_only,0.8425
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,employee_salary,text_only,0.848
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,employee_salary,text_only,0.8565
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,employee_salary,text_only,0.843
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,employee_salary,text_only,0.8495
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,employee_salary,text_only,0.8435
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,employee_salary,text_only,0.8405
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,employee_salary,text_only,0.855
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,employee_salary,text_only,0.831
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,employee_salary,text_only,0.843
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,employee_salary,rest_only,0.801
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,employee_salary,rest_only,0.82
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,employee_salary,rest_only,0.8245
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,employee_salary,rest_only,0.81
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,employee_salary,rest_only,0.797
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,employee_salary,rest_only,0.801
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,employee_salary,rest_only,0.82
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,employee_salary,rest_only,0.8245
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,employee_salary,rest_only,0.81
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,employee_salary,rest_only,0.797
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,employee_salary,rest_only,0.801
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,employee_salary,rest_only,0.82
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,employee_salary,rest_only,0.8245
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,employee_salary,rest_only,0.81
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,employee_salary,rest_only,0.797
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,employee_salary,rest_only,0.801
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,employee_salary,rest_only,0.82
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,employee_salary,rest_only,0.8245
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,employee_salary,rest_only,0.81
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,employee_salary,rest_only,0.797
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,museums,all,0.646
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,museums,all,0.642
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,museums,all,0.639
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,museums,all,0.6365
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,museums,all,0.637
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,museums,all,0.6425
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,museums,all,0.6545
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,museums,all,0.6285
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,museums,all,0.648
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,museums,all,0.642
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,museums,all,0.6495
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,museums,all,0.644
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,museums,all,0.646
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,museums,all,0.64
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,museums,all,0.643
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,museums,all,0.641
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,museums,all,0.643
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,museums,all,0.644
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,museums,all,0.641
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,museums,all,0.6465
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,museums,text_only,0.6185
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,museums,text_only,0.612
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,museums,text_only,0.6175
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,museums,text_only,0.605
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,museums,text_only,0.613
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,museums,text_only,0.617
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,museums,text_only,0.606
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,museums,text_only,0.613
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,museums,text_only,0.616
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,museums,text_only,0.618
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,museums,text_only,0.6115
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,museums,text_only,0.615
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,museums,text_only,0.618
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,museums,text_only,0.619
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,museums,text_only,0.618
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,museums,text_only,0.6255
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,museums,text_only,0.6185
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,museums,text_only,0.5875
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,museums,text_only,0.6005
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,museums,text_only,0.613
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,museums,rest_only,0.639
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,museums,rest_only,0.6575
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,museums,rest_only,0.648
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,museums,rest_only,0.654
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,museums,rest_only,0.6495
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,museums,rest_only,0.639
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,museums,rest_only,0.6575
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,museums,rest_only,0.648
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,museums,rest_only,0.654
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,museums,rest_only,0.6495
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,museums,rest_only,0.639
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,museums,rest_only,0.6575
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,museums,rest_only,0.648
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,museums,rest_only,0.654
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,museums,rest_only,0.6495
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,museums,rest_only,0.639
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,museums,rest_only,0.6575
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,museums,rest_only,0.648
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,museums,rest_only,0.654
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,museums,rest_only,0.6495
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,fifa_footballplayers_22,all,0.9515
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,fifa_footballplayers_22,all,0.941
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,fifa_footballplayers_22,all,0.9545
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,fifa_footballplayers_22,all,0.9375
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,fifa_footballplayers_22,all,0.946
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,fifa_footballplayers_22,all,0.9595
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,fifa_footballplayers_22,all,0.956
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,fifa_footballplayers_22,all,0.966
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,fifa_footballplayers_22,all,0.956
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,fifa_footballplayers_22,all,0.952
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,fifa_footballplayers_22,all,0.9535
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,fifa_footballplayers_22,all,0.951
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,fifa_footballplayers_22,all,0.9535
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,fifa_footballplayers_22,all,0.9405
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,fifa_footballplayers_22,all,0.95
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,fifa_footballplayers_22,all,0.9565
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,fifa_footballplayers_22,all,0.952
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,fifa_footballplayers_22,all,0.9665
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,fifa_footballplayers_22,all,0.9525
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,fifa_footballplayers_22,all,0.955
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,fifa_footballplayers_22,text_only,0.5815
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,fifa_footballplayers_22,text_only,0.5625
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,fifa_footballplayers_22,text_only,0.5795
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,fifa_footballplayers_22,text_only,0.5625
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,fifa_footballplayers_22,text_only,0.5575
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,fifa_footballplayers_22,text_only,0.5915
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,fifa_footballplayers_22,text_only,0.566
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,fifa_footballplayers_22,text_only,0.5915
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,fifa_footballplayers_22,text_only,0.5685
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,fifa_footballplayers_22,text_only,0.5775
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,fifa_footballplayers_22,text_only,0.5815
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,fifa_footballplayers_22,text_only,0.5675
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,fifa_footballplayers_22,text_only,0.5855
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,fifa_footballplayers_22,text_only,0.5745
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,fifa_footballplayers_22,text_only,0.57
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,fifa_footballplayers_22,text_only,0.562
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,fifa_footballplayers_22,text_only,0.535
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,fifa_footballplayers_22,text_only,0.5125
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,fifa_footballplayers_22,text_only,0.552
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,fifa_footballplayers_22,text_only,0.5535
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,fifa_footballplayers_22,rest_only,0.962
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,fifa_footballplayers_22,rest_only,0.955
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,fifa_footballplayers_22,rest_only,0.962
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,fifa_footballplayers_22,rest_only,0.9595
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,fifa_footballplayers_22,rest_only,0.9595
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,fifa_footballplayers_22,rest_only,0.962
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,fifa_footballplayers_22,rest_only,0.955
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,fifa_footballplayers_22,rest_only,0.962
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,fifa_footballplayers_22,rest_only,0.9595
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,fifa_footballplayers_22,rest_only,0.9595
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,fifa_footballplayers_22,rest_only,0.962
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,fifa_footballplayers_22,rest_only,0.955
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,fifa_footballplayers_22,rest_only,0.962
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,fifa_footballplayers_22,rest_only,0.9595
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,fifa_footballplayers_22,rest_only,0.9595
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,fifa_footballplayers_22,rest_only,0.962
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,fifa_footballplayers_22,rest_only,0.955
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,fifa_footballplayers_22,rest_only,0.962
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,fifa_footballplayers_22,rest_only,0.9595
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,fifa_footballplayers_22,rest_only,0.9595
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,jp_anime,all,0.6845
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,jp_anime,all,0.687
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,jp_anime,all,0.673
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,jp_anime,all,0.684
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,jp_anime,all,0.685
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,jp_anime,all,0.6995
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,jp_anime,all,0.707
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,jp_anime,all,0.6895
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,jp_anime,all,0.692
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,jp_anime,all,0.709
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,jp_anime,all,0.6895
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,jp_anime,all,0.6985
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,jp_anime,all,0.673
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,jp_anime,all,0.6865
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,jp_anime,all,0.6905
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,jp_anime,all,0.6905
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,jp_anime,all,0.7075
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,jp_anime,all,0.6815
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,jp_anime,all,0.6895
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,jp_anime,all,0.7025
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,jp_anime,text_only,0.6225
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,jp_anime,text_only,0.6225
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,jp_anime,text_only,0.625
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,jp_anime,text_only,0.6245
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,jp_anime,text_only,0.6295
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,jp_anime,text_only,0.6225
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,jp_anime,text_only,0.6225
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,jp_anime,text_only,0.625
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,jp_anime,text_only,0.6245
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,jp_anime,text_only,0.6295
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,jp_anime,text_only,0.6225
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,jp_anime,text_only,0.6225
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,jp_anime,text_only,0.625
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,jp_anime,text_only,0.6245
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,jp_anime,text_only,0.6305
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,jp_anime,text_only,0.6225
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,jp_anime,text_only,0.6225
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,jp_anime,text_only,0.625
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,jp_anime,text_only,0.6245
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,jp_anime,text_only,0.6295
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,jp_anime,rest_only,0.696
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,jp_anime,rest_only,0.711
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,jp_anime,rest_only,0.6935
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,jp_anime,rest_only,0.6955
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,jp_anime,rest_only,0.7175
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,jp_anime,rest_only,0.696
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,jp_anime,rest_only,0.711
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,jp_anime,rest_only,0.6935
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,jp_anime,rest_only,0.6955
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,jp_anime,rest_only,0.7175
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,jp_anime,rest_only,0.696
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,jp_anime,rest_only,0.711
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,jp_anime,rest_only,0.6935
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,jp_anime,rest_only,0.6955
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,jp_anime,rest_only,0.7175
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,jp_anime,rest_only,0.696
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,jp_anime,rest_only,0.711
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,jp_anime,rest_only,0.6935
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,jp_anime,rest_only,0.6955
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,jp_anime,rest_only,0.7175
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,clear_corpus,all,0.7565
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,clear_corpus,all,0.7575
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,clear_corpus,all,0.7715
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,clear_corpus,all,0.7605
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,clear_corpus,all,0.758
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,clear_corpus,all,0.759
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,clear_corpus,all,0.7605
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,clear_corpus,all,0.7675
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,clear_corpus,all,0.761
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,clear_corpus,all,0.7695
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,clear_corpus,all,0.7595
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,clear_corpus,all,0.7565
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,clear_corpus,all,0.77
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,clear_corpus,all,0.759
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,clear_corpus,all,0.7575
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,clear_corpus,all,0.7605
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,clear_corpus,all,0.764
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,clear_corpus,all,0.767
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,clear_corpus,all,0.7605
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,clear_corpus,all,0.774
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,clear_corpus,text_only,0.6055
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,clear_corpus,text_only,0.6165
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,clear_corpus,text_only,0.614
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,clear_corpus,text_only,0.6065
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,clear_corpus,text_only,0.59
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,clear_corpus,text_only,0.6025
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,clear_corpus,text_only,0.6025
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,clear_corpus,text_only,0.6165
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,clear_corpus,text_only,0.605
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,clear_corpus,text_only,0.608
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,clear_corpus,text_only,0.614
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,clear_corpus,text_only,0.6055
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,clear_corpus,text_only,0.622
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,clear_corpus,text_only,0.6115
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,clear_corpus,text_only,0.597
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,clear_corpus,text_only,0.5865
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,clear_corpus,text_only,0.574
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,clear_corpus,text_only,0.585
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,clear_corpus,text_only,0.597
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,clear_corpus,text_only,0.5805
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,clear_corpus,rest_only,0.7715
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,clear_corpus,rest_only,0.7675
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,clear_corpus,rest_only,0.764
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,clear_corpus,rest_only,0.763
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,clear_corpus,rest_only,0.767
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,clear_corpus,rest_only,0.7715
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,clear_corpus,rest_only,0.7675
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,clear_corpus,rest_only,0.764
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,clear_corpus,rest_only,0.763
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,clear_corpus,rest_only,0.767
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,clear_corpus,rest_only,0.7715
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,clear_corpus,rest_only,0.7675
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,clear_corpus,rest_only,0.764
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,clear_corpus,rest_only,0.763
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,clear_corpus,rest_only,0.767
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,clear_corpus,rest_only,0.7715
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,clear_corpus,rest_only,0.7675
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,clear_corpus,rest_only,0.764
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,clear_corpus,rest_only,0.763
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,clear_corpus,rest_only,0.767
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,company_employees,all,0.5615
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,company_employees,all,0.5835
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,company_employees,all,0.58
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,company_employees,all,0.5625
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,company_employees,all,0.5615
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,company_employees,all,0.5765
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,company_employees,all,0.5695
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,company_employees,all,0.5795
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,company_employees,all,0.581
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,company_employees,all,0.565
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,company_employees,all,0.561
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,company_employees,all,0.5865
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,company_employees,all,0.5825
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,company_employees,all,0.5785
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,company_employees,all,0.5645
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,company_employees,all,0.5715
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,company_employees,all,0.5775
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,company_employees,all,0.5825
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,company_employees,all,0.582
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,company_employees,all,0.5775
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,company_employees,text_only,0.503
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,company_employees,text_only,0.5525
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,company_employees,text_only,0.55
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,company_employees,text_only,0.5495
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,company_employees,text_only,0.5575
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,company_employees,text_only,0.4825
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,company_employees,text_only,0.544
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,company_employees,text_only,0.547
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,company_employees,text_only,0.539
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,company_employees,text_only,0.5395
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,company_employees,text_only,0.4825
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,company_employees,text_only,0.55
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,company_employees,text_only,0.5545
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,company_employees,text_only,0.5545
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,company_employees,text_only,0.5565
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,company_employees,text_only,0.4835
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,company_employees,text_only,0.546
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,company_employees,text_only,0.544
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,company_employees,text_only,0.5475
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,company_employees,text_only,0.5575
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,company_employees,rest_only,0.5625
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,company_employees,rest_only,0.5655
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,company_employees,rest_only,0.5795
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,company_employees,rest_only,0.5745
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,company_employees,rest_only,0.569
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,company_employees,rest_only,0.5625
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,company_employees,rest_only,0.5655
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,company_employees,rest_only,0.5795
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,company_employees,rest_only,0.5745
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,company_employees,rest_only,0.569
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,company_employees,rest_only,0.5625
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,company_employees,rest_only,0.5655
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,company_employees,rest_only,0.5795
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,company_employees,rest_only,0.5745
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,company_employees,rest_only,0.569
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,company_employees,rest_only,0.5625
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,company_employees,rest_only,0.5655
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,company_employees,rest_only,0.5795
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,company_employees,rest_only,0.5745
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,company_employees,rest_only,0.569
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_presidential,all,0.7595
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_presidential,all,0.766
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_presidential,all,0.7525
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_presidential,all,0.7635
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_presidential,all,0.7475
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_presidential,all,0.799
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_presidential,all,0.8275
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_presidential,all,0.811
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_presidential,all,0.7965
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_presidential,all,0.806
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_presidential,all,0.7665
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_presidential,all,0.7895
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_presidential,all,0.7645
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_presidential,all,0.7835
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_presidential,all,0.763
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_presidential,all,0.7995
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_presidential,all,0.8275
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_presidential,all,0.81
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_presidential,all,0.8085
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_presidential,all,0.7955
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_presidential,text_only,0.5955
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_presidential,text_only,0.599
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_presidential,text_only,0.581
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_presidential,text_only,0.606
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_presidential,text_only,0.6045
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_presidential,text_only,0.569
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_presidential,text_only,0.6
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_presidential,text_only,0.5635
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_presidential,text_only,0.587
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_presidential,text_only,0.585
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_presidential,text_only,0.604
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_presidential,text_only,0.61
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_presidential,text_only,0.5825
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_presidential,text_only,0.5985
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_presidential,text_only,0.61
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_presidential,text_only,0.562
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_presidential,text_only,0.5665
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_presidential,text_only,0.561
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_presidential,text_only,0.5685
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_presidential,text_only,0.5875
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_presidential,rest_only,0.8205
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_presidential,rest_only,0.8445
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_presidential,rest_only,0.834
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_presidential,rest_only,0.826
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_presidential,rest_only,0.8175
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_presidential,rest_only,0.8205
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_presidential,rest_only,0.8445
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_presidential,rest_only,0.834
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_presidential,rest_only,0.826
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_presidential,rest_only,0.8175
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_presidential,rest_only,0.8205
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_presidential,rest_only,0.8445
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_presidential,rest_only,0.834
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_presidential,rest_only,0.826
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_presidential,rest_only,0.8175
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_presidential,rest_only,0.8205
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_presidential,rest_only,0.8445
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_presidential,rest_only,0.834
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_presidential,rest_only,0.826
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_presidential,rest_only,0.8175
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_severity,all,0.663
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_severity,all,0.6715
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_severity,all,0.6655
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_severity,all,0.6585
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_severity,all,0.6745
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_severity,all,0.654
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_severity,all,0.672
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_severity,all,0.677
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_severity,all,0.6515
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_severity,all,0.684
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_severity,all,0.6495
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_severity,all,0.668
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_severity,all,0.671
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_severity,all,0.6505
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_severity,all,0.6755
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_severity,all,0.652
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_severity,all,0.6655
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_severity,all,0.6595
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_severity,all,0.641
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_severity,all,0.682
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_severity,text_only,0.6565
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_severity,text_only,0.6695
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_severity,text_only,0.6625
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_severity,text_only,0.6225
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_severity,text_only,0.66
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_severity,text_only,0.643
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_severity,text_only,0.654
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_severity,text_only,0.6505
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_severity,text_only,0.6145
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_severity,text_only,0.661
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_severity,text_only,0.641
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_severity,text_only,0.67
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_severity,text_only,0.6625
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_severity,text_only,0.627
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_severity,text_only,0.657
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_severity,text_only,0.635
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_severity,text_only,0.6405
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_severity,text_only,0.6465
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_severity,text_only,0.612
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_severity,text_only,0.6355
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_severity,rest_only,0.668
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_severity,rest_only,0.672
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_severity,rest_only,0.6625
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_severity,rest_only,0.6485
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_severity,rest_only,0.6865
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_severity,rest_only,0.668
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_severity,rest_only,0.672
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_severity,rest_only,0.6625
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_severity,rest_only,0.6485
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_severity,rest_only,0.6865
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_severity,rest_only,0.668
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_severity,rest_only,0.672
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_severity,rest_only,0.6625
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_severity,rest_only,0.6485
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_severity,rest_only,0.6865
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_severity,rest_only,0.668
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_severity,rest_only,0.672
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_severity,rest_only,0.6625
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_severity,rest_only,0.6485
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_severity,rest_only,0.6865
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_counts,all,0.641
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_counts,all,0.66
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_counts,all,0.647
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_counts,all,0.631
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_counts,all,0.666
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_counts,all,0.639
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_counts,all,0.655
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_counts,all,0.6605
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_counts,all,0.647
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_counts,all,0.66
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_counts,all,0.6435
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_counts,all,0.6565
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_counts,all,0.6545
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_counts,all,0.63
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_counts,all,0.663
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_counts,all,0.644
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_counts,all,0.6495
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_counts,all,0.6515
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_counts,all,0.638
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_counts,all,0.655
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_counts,text_only,0.6215
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_counts,text_only,0.596
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_counts,text_only,0.6055
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_counts,text_only,0.612
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_counts,text_only,0.6135
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_counts,text_only,0.623
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_counts,text_only,0.602
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_counts,text_only,0.61
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_counts,text_only,0.6055
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_counts,text_only,0.5995
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_counts,text_only,0.6255
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_counts,text_only,0.604
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_counts,text_only,0.6185
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_counts,text_only,0.6085
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_counts,text_only,0.602
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_counts,text_only,0.5995
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_counts,text_only,0.573
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_counts,text_only,0.576
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_counts,text_only,0.5905
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_counts,text_only,0.5935
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_counts,rest_only,0.6425
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_counts,rest_only,0.636
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_counts,rest_only,0.644
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_counts,rest_only,0.631
bert_custom__distilroberta-base,PCA_30,TabPFNClassifier_basic,us_accidents_counts,rest_only,0.6605
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_counts,rest_only,0.6425
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_counts,rest_only,0.636
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_counts,rest_only,0.644
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_counts,rest_only,0.631
bert_custom__distilroberta-base,PCA_10,TabPFNClassifier_basic,us_accidents_counts,rest_only,0.6605
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_counts,rest_only,0.6425
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_counts,rest_only,0.636
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_counts,rest_only,0.644
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_counts,rest_only,0.631
bert_custom__distilroberta-base,subset_30,TabPFNClassifier_basic,us_accidents_counts,rest_only,0.6605
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_counts,rest_only,0.6425
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_counts,rest_only,0.636
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_counts,rest_only,0.644
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_counts,rest_only,0.631
bert_custom__distilroberta-base,subset_10,TabPFNClassifier_basic,us_accidents_counts,rest_only,0.6605


==> tables/model_analysis_edited.csv <==
Model;Parameters;Model type;Finetuned;ROC-AUC Gain (%);Mean Rank
meta-llama/Llama-2-7b-hf;7.0B;Decoder;No;4.0;10.71
mistralai/Mistral-7B-v0.1;7.0B;Decoder;No;3.93;11.07
huggyllama/llama-7b;7.0B;Decoder;No;3.75;11.93
intfloat/e5-large-v2;335.1M;Encoder;Yes;3.74;9.93
BAAI/bge-large-en-v1.5;335.1M;Encoder;Yes;3.17;13.14
intfloat/e5-large;335.1M;Encoder;Yes;3.14;12.71
OpenAI/Ada-002;Unknown;Unknown;Yes;2.86;15.86
EleutherAI/pythia-6.9b;6.9B;Decoder;No;2.81;17.79
llmrails/ember-v1;335.1M;Encoder;Yes;2.81;18.21
thenlper/gte-large;335.1M;Encoder;Yes;2.74;16.36
sentence-t5-large;334.9M;Encoder*;Yes;2.66;21.0
all-mpnet-base-v2;109.5M;Encoder;Yes;2.46;20.29
intfloat/multilingual-e5-large;559.9M;Encoder;Yes;2.4;18.64
msmarco-bert-co-condensor;109.5M;Encoder;Yes;2.29;19.57
gtr-t5-large;334.9M;Encoder*;Yes;1.98;24.15
nthakur/contriever-base-msmarco;109.5M;Encoder;Yes;1.96;25.21
jinaai/jina-embedding-l-en-v1;334.9M;Encoder;Yes;1.96;25.36
TaylorAI/gte-tiny;22.7M;Encoder;Yes;1.86;23.36
all-MiniLM-L12-v2;33.4M;;Yes;1.54;26.36
all-distilroberta-v1;Unknown;Encoder;Yes;1.34;27.43
jinaai/jina-embedding-b-en-v1;109.6M;;Yes;1.28;29.5
TaylorAI/bge-micro-v2;17.4M;Encoder;Yes;1.11;31.0
TaylorAI/bge-micro;17.4M;Encoder;Yes;1.03;26.64
jinaai/jina-embedding-s-en-v1;35.3M;Encoder;Yes;1.02;29.86
paraphrase-multilingual-mpnet-base-v2;278.0M;;Yes;0.8;33.86
paraphrase-multilingual-MiniLM-L12-v2;117.7M;;Yes;0.46;36.14
MinHashEncoder (Skrub);Unknown;Ngram-based;NA;0.0;37.86
Hum-Works/lodestone-base-4096-v1;109.5M;;Yes;-0.02;40.15

==> tables/model_analysis_edited_comma.csv <==
,Model,Parameters,Model type,Finetuned,ROC-AUC Gain (%),Mean Rank
0,meta-llama/Llama-2-7b-hf,7.0B,Decoder,No,4.0,10.71
1,mistralai/Mistral-7B-v0.1,7.0B,Decoder,No,3.93,11.07
2,huggyllama/llama-7b,7.0B,Decoder,No,3.75,11.93
3,intfloat/e5-large-v2,335.1M,Encoder,Yes,3.74,9.93
4,BAAI/bge-large-en-v1.5,335.1M,Encoder,Yes,3.17,13.14
5,intfloat/e5-large,335.1M,Encoder,Yes,3.14,12.71
6,OpenAI/Ada-002,Unknown,Unknown,Yes,2.86,15.86
7,EleutherAI/pythia-6.9b,6.9B,Decoder,No,2.81,17.79
8,llmrails/ember-v1,335.1M,Encoder,Yes,2.81,18.21
9,thenlper/gte-large,335.1M,Encoder,Yes,2.74,16.36
10,sentence-t5-large,334.9M,Encoder*,Yes,2.66,21.0
11,all-mpnet-base-v2,109.5M,Encoder,Yes,2.46,20.29
12,intfloat/multilingual-e5-large,559.9M,Encoder,Yes,2.4,18.64
13,msmarco-bert-co-condensor,109.5M,Encoder,Yes,2.29,19.57
14,gtr-t5-large,334.9M,Encoder*,Yes,1.98,24.15
15,nthakur/contriever-base-msmarco,109.5M,Encoder,Yes,1.96,25.21
16,jinaai/jina-embedding-l-en-v1,334.9M,Encoder,Yes,1.96,25.36
17,TaylorAI/gte-tiny,22.7M,Encoder,Yes,1.86,23.36
18,all-MiniLM-L12-v2,33.4M,,Yes,1.54,26.36
19,all-distilroberta-v1,Unknown,Encoder,Yes,1.34,27.43
20,jinaai/jina-embedding-b-en-v1,109.6M,,Yes,1.28,29.5
21,TaylorAI/bge-micro-v2,17.4M,Encoder,Yes,1.11,31.0
22,TaylorAI/bge-micro,17.4M,Encoder,Yes,1.03,26.64
23,jinaai/jina-embedding-s-en-v1,35.3M,Encoder,Yes,1.02,29.86
24,paraphrase-multilingual-mpnet-base-v2,278.0M,,Yes,0.8,33.86
25,paraphrase-multilingual-MiniLM-L12-v2,117.7M,,Yes,0.46,36.14
26,MinHashEncoder (Skrub),Unknown,Ngram-based,,0.0,37.86
27,Hum-Works/lodestone-base-4096-v1,109.5M,,Yes,-0.02,40.15


==> tables/text_features_examples.csv <==
Dataset,Column,Example
Wine Review,Country,Portugal
Bikewale,Bike Name,Honda CB Twister Drum/Electric start
Zomato,Location,Koramangala 1st Block
Zomato,Name,Tandoor Garden
Zomato,Dish Liked,Kaju Katli, Gulab Jamun, Petha
Employee Salary,Department Name,Fire and Rescue Services
Spotify,Song name,She's So Mellow
Spotify,Artist name,Brandtson
Company Employees,Domain name,bajajfinserv.in
Journal Influence,Journal name,Acta Biomaterialia
Goodreads,Description,Anarchist, journalist, drama critic, advocate of birth control and free love, Emma Goldman was the most famous-and notorious-woman in…
Wine Reviews,Small review,Riper, and more lusciously peachy and floral than the Herrenberg, the Abtsberg Superior calibrates honeyed stone fruit flavors against a spine of tart, tangerine acidity.
Ramen Ratings,Brand,Sapporo Ichiban
